Show Your Work: Improved Reporting of Experimental Results

Research in natural language processing proceeds, in part, by demonstrating that new models achieve superior performance (e.g., accuracy) on held-out test data, compared to previous results. In this paper, we demonstrate that test-set performance scores alone are insufficient for drawing accurate conclusions about which model performs best. We argue for reporting additional details, especially performance on validation data obtained during model development. We present a novel technique for doing so: expected validation performance of the best-found model as a function of computation budget (i.e., the number of hyperparameter search trials or the overall training time). Using our approach, we find multiple recent model comparisons where authors would have reached a different conclusion if they had used more (or less) computation. Our approach also allows us to estimate the amount of computation required to obtain a given accuracy; applying it to several recently published results yields massive variation across papers, from hours to weeks. We conclude with a set of best practices for reporting experimental results which allow for robust future comparisons, and provide code to allow researchers to use our technique.

==> old3.1.txt <==

\subsection{Expected Maximum}\label{sec:expected_max}
\resolved{\roy{This is generally good, but you need to be a bit more explicit in walking the reader through the procedure. Why are we doing this? what is result of this process?}}

We describe how to estimate the expected maximum validation performance (Equation~\ref{eq:expected_max}) given a budget of $n$ hyperparameter values.\footnote{Conversion to alternate formulations of budget, such as GPU hours or cloud-machine rental cost in dollars, is straightforward in most cases.}

Assume we draw $\langle h_1, \ldots, h_n\rangle$ uniformly at random from hyperparameter space $\mathcal{H}_{\mathcal{M}}$.
Each evaluation of $\mathcal{A}(\mathcal{M}, h_i, \mathcal{D}_T, \mathcal{D}_V)$ is a therefore an i.i.d.~draw of a random variable, which we denote $V_i$, with observed value $v_i$.  We therefore view the problem as calculating the expectation of the maximum among $n$ i.i.d.~draws from an unknown distribution,
\begin{align}
V_n^\ast & = \max_{i \in \{1,\ldots,n\}}  V_i
\end{align}
Using the definition of expectations,
\begin{align}\label{eq:expect_as_sum}
\E[V^\ast_n \mid n] &= \sum_v  v\cdot P(V^\ast_n = v \mid n) 
\end{align}
where $P(V^\ast_n \mid n)$ is the probability mass function (PMF) for the max-random variable.\footnote{Note that for a finite validation set $\mathcal{D}_V$, most performance measures (e.g. accuracy) can only take on a finite number of possible values, hence the use of a sum instead of an integral in Equation~\ref{eq:expect_as_sum}.} 
%\footnote{Though performance measures like accuracy are continuous, with a finite validation set $\mathcal{D}_V$, there are a finite number of possible values $V^*_n$ can take, hence the use of a sum instead of an integral in Equation~\ref{eq:expect_as_sum}.}

\nascomment{echoing Dallas' worry below, I think we need a bridge here that justifies the switch to talking about pdfs!)} 

The standard deviation for the probability \emph{density} function (PDF) of the maximum of $n$ i.i.d.~samples relies on the fact that the PDF is the derivative of the cumulative distribution function (CDF), $P(X=x) = \frac{d}{dx} P(X \leq x)$.
For notational simplicity we momentarily ignore the conditioning on $n$.
\begin{align}
P(V^\ast_n = v)  &=  P(V^\ast_n = v) \\
&    = \frac{d}{dv}  P( V^\ast_n \leq v)
\end{align}
Using the definition of ``$\max$'':
\begin{align}
 P(V^\ast_n = v) & = P\left(\max_{i \in \{1, \ldots, n\}}  V_i = v\right) \\
& = \frac{d}{dv} P(V_1\leq v, V_2\leq v, \ldots, V_n\leq v) \\
 &   = \frac{d}{dv} \prod_{i=1}^n P(V_i\leq v) \label{eq:iid} \\
 &  = \frac{d}{dv} P(V\leq v)^n
\end{align}
(Equation~\ref{eq:iid} follows because $V_i$ are i.i.d.)
    %= \frac{d}{dV^*_n} &F_V(V^*_n)^n = \frac{d}{dV^*_n} F_{V^*_n}(V^*_n),

where $P(V\leq v)$ is the CDF of random variable $V$, the validation performance for a single trial where the hyperparameter values are chosen uniformly at random from $\mathcal{H}_{\mathcal{M}}$.  Simply put, the CDF of the maximum of $n$ trials is $P(V\leq v)^n$, which yields the probability distribution of interest if differentiated with respect to $v$. We estimate $P(V \leq v)$ using the empirical distribution function defined by the $n$ points.\footnote{The empirical distribution function is a step function which increases by $\frac{1}{n}$ at each of the $n$ values $v_1, \ldots, v_n$, where the $y$-values can be interpreted as the fraction of observed points that fall below the current point.}

\dallas{I don't think what you've got is quite enough to help the reader. We can estimate the empirical CDF, but then what? I'm still thinking in terms of simulated draws, so I'm a bit confused here...} \nascomment{I agree.  the biggest thing looming in my mind is how we ``differentiate'' the empirical CDF!  the other thing that needs to happen is we need to bring back the conditioning on $n$, and also talk about how we use $N > n$ actual evaluations of $\mathcal{A}$ to get the estimate for each $n$}

==> title_suggestions.txt <==
Narrowed Down Ideas:

Prefix: Show your work: / State of the art? / Budget-aware State of the Art:
Suffix: Improving model comparisons by reporting Budget-Aware Experimental Results / Meaningful Comparisons Through Improved Reporting of Experimental Results

Show your work: Meaningful Comparisons by Reporting Budget-Aware Experimental Results
Budget-aware State of the Art: Meaningful Comparisons Through Improved Reporting of Experimental Results

Show your Work for Better Reproducibility and Conclusions
Show your Work:  Better Reproducibility and Conclusions 
Show your Work:  Improved Reporting of Experimental Results

==================================================
Brainstorming

"reporting expected validation performance for more meaningful comparisons"
Meaningful Comparisons Require Reporting Experimental Results -1 
Reporting Performance as a function of computation budget. -1
Reporting computational budget for improved reproducibility.
State of the art claims require context

Show me the numbers!

Meaningful comparisons through comprehensive reporting of experimental results

Validation accuracy holds the key to reproducibility

Accuracy per hour: Improved reproducibility through comprehensive reporting of experimental results

Accuracy by the hour

Great performance takes time

Reporting validation performance facilitates meaningful comparisons and greater reproducibility

Please show your work

Reporting validation performance facilitates meaningful comparisons



==================================================
Other Examples:
Are GANs Created Equal?  A Large-Scale Study.
On the  State  of  the  Art  of  Evaluation  in  Neural  Language  Models.
Reporting Score  Distributions  Makes  a  Difference:   Performance Study of LSTM-networks for Sequence Tagging.
State of the Art: Reproducibility in Artificial Intelligence.
Winner’s  curse? On  pace, progress,  and  empirical  rigor.
Deep Reinforcement Learning that Matters.
